Locally Private Graph Neural Networks

Graph Neural Networks (GNNs) have demonstrated superior performance in learning node representations for various graph inference tasks. However, learning over graph data can raise privacy concerns when nodes represent people or human-related variables that involve sensitive or personal information. While numerous techniques have been proposed for privacy-preserving deep learning over non-relational data, there is less work addressing the privacy issues pertained to applying deep learning algorithms on graphs. In this paper, we study the problem of node data privacy, where graph nodes have potentially sensitive data that is kept private, but they could be beneficial for a central server for training a GNN over the graph. To address this problem, we develop a privacy-preserving, architecture-agnostic GNN learning algorithm with formal privacy guarantees based on Local Differential Privacy (LDP). Specifically, we propose an LDP encoder and an unbiased rectifier, by which the server can communicate with the graph nodes to privately collect their data and approximate the GNN's first layer. To further reduce the effect of the injected noise, we propose to prepend a simple graph convolution layer, called KProp, which is based on the multi-hop aggregation of the nodes' features acting as a denoising mechanism. Finally, we propose a robust training framework, in which we benefit from KProp's denoising capability to increase the accuracy of inference in the presence of noisy labels. Extensive experiments conducted over real-world datasets demonstrate that our method can maintain a satisfying level of accuracy with low privacy loss.

==> figures/kprop/dataset=cora,x_eps=0.01.csv <==
x_steps,test/acc_mean,test/acc_ci
0,43.76661742983752,2.933161004431316
2,56.70605612998524,2.703286558345649
4,58.52289512555392,2.903434268833081
8,63.02806499261448,4.055760709010343
16,60.51698670605613,3.67817577548006


==> figures/kprop/dataset=cora,x_eps=0.1.csv <==
x_steps,test/acc_mean,test/acc_ci
0,55.39143279172822,1.086041358936484
2,62.40768094534712,2.045974889217131
4,63.146233382570166,2.4745199409158083
8,66.70605612998523,1.6327548005908454
16,66.76514032496307,3.081056129985232


==> figures/kprop/dataset=cora,x_eps=1.0.csv <==
x_steps,test/acc_mean,test/acc_ci
0,67.2821270310192,1.2335672082717934
2,69.29098966026588,1.1894387001477185
4,69.45347119645496,1.2632939438700177
8,69.52732644017723,1.3515509601181677
16,70.02954209748893,1.3293943870014855


==> figures/kprop/dataset=cora,y_eps=0.5.csv <==
y_steps,test/acc_mean,test/acc_ci
0,18.58197932053176,2.5341580502215626
2,30.103397341211227,2.452363367799114
4,37.22304283604136,3.139955686853764
8,42.9394387001477,1.5437592319054652
16,44.59379615952733,3.930760709010336


==> figures/kprop/dataset=cora,y_eps=1.0.csv <==
y_steps,test/acc_mean,test/acc_ci
0,37.07533234859675,2.5408050221565723
2,52.43722304283604,2.423005908419494
4,63.53028064992613,2.2686484490398726
8,69.29098966026588,1.1894387001477185
16,67.75480059084194,2.636632200886254


==> figures/kprop/dataset=cora,y_eps=2.0.csv <==
y_steps,test/acc_mean,test/acc_ci
0,75.0516986706056,1.0193870014771065
2,77.2821270310192,0.5760709010339724
4,78.43426883308715,0.6942392909896569
8,78.95125553914329,0.7018094534711921
16,73.76661742983751,0.6722673559822638


==> figures/kprop/dataset=facebook,x_eps=0.01.csv <==
x_steps,test/acc_mean,test/acc_ci
0,79.47668209327162,0.4512949448202192
2,84.14560341758633,0.3329254182983305
4,84.9501601993592,0.4477572089711543
8,85.51085795656817,0.4531416874332592
16,85.0,0.3144357422570323


==> figures/kprop/dataset=facebook,x_eps=0.1.csv <==
x_steps,test/acc_mean,test/acc_ci
0,84.30402278390888,0.281261124955499
2,85.07653969384123,0.2340913136347424
4,84.97686009255963,0.2492657529369921
8,85.16375934496263,0.2358490566037687
16,84.69206123175506,0.338287646849416


==> figures/kprop/dataset=facebook,x_eps=1.0.csv <==
x_steps,test/acc_mean,test/acc_ci
0,84.77216091135634,0.232333570665709
2,84.89142043431825,0.1976237095051658
4,85.00533997864008,0.2047659309362828
8,84.8932004271983,0.2742079031684028
16,83.99608401566394,0.2198736205055169


==> figures/kprop/dataset=facebook,y_eps=0.5.csv <==
y_steps,test/acc_mean,test/acc_ci
0,68.91242435030259,1.314591491634026
2,74.18298326806692,0.5411623353506556
4,75.08365966536134,0.6471386614453465
8,74.49270202919188,0.6205945176219387
16,70.1441794232823,1.4937700249198969


==> figures/kprop/dataset=facebook,y_eps=1.0.csv <==
y_steps,test/acc_mean,test/acc_ci
0,73.84122463510145,1.072645959416164
2,83.91420434318263,0.3988074047703804
4,84.89142043431825,0.1976237095051658
8,82.50800996796013,0.2796146315414773
16,77.44571021715913,0.647961908152368


==> figures/kprop/dataset=facebook,y_eps=2.0.csv <==
y_steps,test/acc_mean,test/acc_ci
0,88.9320042719829,0.2358713065147739
2,90.6568173727305,0.1353017087931647
4,89.65290138839444,0.1691438234247115
8,85.25987896048416,0.1201495194019344
16,80.32395870416516,0.2919188323246615


==> figures/kprop/dataset=lastfm,x_eps=0.01.csv <==
x_steps,test/acc_mean,test/acc_ci
0,66.0643704121965,2.4929418407679265
2,73.7605872388481,2.4853896103896105
4,76.87747035573122,4.312182382834543
8,72.22473178994917,3.766516092603055
16,67.87125917560701,5.880646527385657


==> figures/kprop/dataset=lastfm,x_eps=0.1.csv <==
x_steps,test/acc_mean,test/acc_ci
0,75.115753811406,1.6745482778091445
2,81.24223602484471,1.3383681535855487
4,81.72783738001128,1.8381564088085725
8,82.28119706380576,0.7989836250705764
16,78.8368153585545,3.100790513833992


==> figures/kprop/dataset=lastfm,x_eps=1.0.csv <==
x_steps,test/acc_mean,test/acc_ci
0,80.5590062111801,1.423066064370417
2,81.69960474308299,0.9180547713156386
4,82.06662902315075,0.9996470920383942
8,82.42800677583287,1.0673348390739648
16,83.61942405420666,0.8414737436476543


==> figures/kprop/dataset=lastfm,y_eps=0.5.csv <==
y_steps,test/acc_mean,test/acc_ci
0,44.9407114624506,5.34768492377188
2,59.3845285149633,6.122106154714849
4,67.98983625070582,4.222332015810274
8,70.04517221908527,2.97063805759457
16,69.01750423489554,1.6660079051383292


==> figures/kprop/dataset=lastfm,y_eps=1.0.csv <==
y_steps,test/acc_mean,test/acc_ci
0,58.5431959345003,3.6205533596837967
2,77.48729531338228,2.7163325804630176
4,82.06662902315075,0.9996470920383942
8,83.42179559570863,0.8413325804630105
16,75.47713156408808,1.578698475437612


==> figures/kprop/dataset=lastfm,y_eps=2.0.csv <==
y_steps,test/acc_mean,test/acc_ci
0,79.2094861660079,1.2592461885940125
2,84.99717673630718,0.3332156973461266
4,85.66911349520045,0.6974167137210543
8,84.9407114624506,0.7849378881987548
16,78.94409937888199,1.6715838509316754


==> figures/kprop/dataset=pubmed,x_eps=0.01.csv <==
x_steps,test/acc_mean,test/acc_ci
0,58.11320754716981,0.7447250963684375
2,69.65307364576992,0.6797524852911394
4,74.32542097788598,0.4059646987218457
8,76.9405558936904,0.3652363562588689
16,78.90038547372691,0.2404392371677843


==> figures/kprop/dataset=pubmed,x_eps=0.1.csv <==
x_steps,test/acc_mean,test/acc_ci
0,67.18604179346724,0.3865388516940485
2,73.7553256238588,0.3247616149320365
4,75.266788395212,0.4768969364982638
8,76.47190099411645,0.3582116047879964
16,77.9813349563806,0.3490566037735831


==> figures/kprop/dataset=pubmed,x_eps=1.0.csv <==
x_steps,test/acc_mean,test/acc_ci
0,72.16676810712111,0.4687563400283992
2,74.31730574152972,0.3805285047676889
4,74.94420775005071,0.3084297017650641
8,76.03773584905662,0.3266889835666404
16,77.80888618381012,0.3144907689186453


==> figures/kprop/dataset=pubmed,y_eps=0.5.csv <==
y_steps,test/acc_mean,test/acc_ci
0,38.6772164739298,1.3604686548995737
2,58.96936498275513,0.7013339419760705
4,69.77277338202475,0.6614932034895489
8,73.64171231487117,0.3104585108541187
16,72.81395820653276,0.7275055792249958


==> figures/kprop/dataset=pubmed,y_eps=1.0.csv <==
y_steps,test/acc_mean,test/acc_ci
0,68.7867721647393,0.6544684520186621
2,74.94420775005071,0.3084297017650641
4,78.49056603773583,0.3500202880908887
8,79.04443091905051,0.2373960235341883
16,76.55913978494624,0.3358439845810537


==> figures/kprop/dataset=pubmed,y_eps=2.0.csv <==
y_steps,test/acc_mean,test/acc_ci
0,80.99208764455265,0.1907841347129348
2,81.87259078920673,0.2039713937918463
4,81.97808886183809,0.1186853317102816
8,80.70602556299454,0.1511969973625397
16,77.87380807466018,0.2262882937715531


==> figures/xyeps/model=gat,dataset=cora,y_eps=1.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,51.90546528803545,3.2282127031019243
0.1,52.39290989660267,2.504246676514036
1.0,66.27769571639587,1.5511447562776866
2.0,67.91728212703102,1.8395494830133003
3.0,69.3943870014771,1.5734859675036788
inf,73.14623338257016,1.7727104874446056


==> figures/xyeps/model=gat,dataset=cora,y_eps=2.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,57.76957163958641,4.476735598227471
0.1,66.21861152141803,1.300406203840467
1.0,78.77400295420975,0.9824593796159532
2.0,78.80354505169868,0.5688700147710577
3.0,78.59675036927622,0.7684638109305695
inf,82.15657311669129,0.5614844903988185


==> figures/xyeps/model=gat,dataset=cora,y_eps=3.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,58.70014771048744,2.5186484490398837
0.1,71.1373707533235,2.2828655834564344
1.0,81.25553914327918,0.5539143279172904
2.0,82.31905465288034,0.5539143279172833
3.0,81.2112259970458,0.6129985228951114
inf,84.65288035450517,0.6720827178729678


==> figures/xyeps/model=gat,dataset=cora,y_eps=inf.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,62.96898079763663,2.415805022156576
0.1,71.62481536189068,1.2261816838995545
1.0,84.01772525849336,0.4800590841949699
2.0,84.0324963072378,0.3692762186115175
3.0,83.88478581979321,0.4065731166912911
inf,87.48892171344166,0.243722304283608


==> figures/xyeps/model=gat,dataset=facebook,y_eps=1.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,68.4620861516554,1.3165494838020635
0.1,72.85866856532576,1.5425418298326932
1.0,84.80064079743681,0.2982155571377802
2.0,84.79530081879673,0.32135546457814
3.0,84.95194019223922,0.4904770380918535
inf,88.6133855464578,0.4859603061587734


==> figures/xyeps/model=gat,dataset=facebook,y_eps=2.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,72.17159131363476,1.5852171591313606
0.1,79.80242079031684,0.9874288002847892
1.0,90.74047703809184,0.1575293698825248
2.0,90.76005695977214,0.2091714133143583
3.0,90.78675685297256,0.1620461018155978
inf,92.4243503025988,0.1513216447134127


==> figures/xyeps/model=gat,dataset=facebook,y_eps=3.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,72.84264862940549,1.5655927376290537
0.1,78.41046635813457,0.9800195799216808
1.0,91.44001423994304,0.2314658241367056
2.0,91.44179423282309,0.259077963688135
3.0,92.10929156283376,0.1584193663225335
inf,92.84086863652544,0.0908463866144515


==> figures/xyeps/model=gat,dataset=facebook,y_eps=inf.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,63.09540761836954,2.427309540761833
0.1,73.39800640797436,1.3333036667853406
1.0,93.0687077251691,0.3035555357778605
2.0,93.37664649341404,0.0712219651121301
3.0,93.20398718405129,0.1406861872552554
inf,93.83232467070133,0.2554512281950778


==> figures/xyeps/model=gat,dataset=lastfm,y_eps=1.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,66.22811970638057,2.3891869000564654
0.1,68.3794466403162,2.750211744776955
1.0,75.8102766798419,1.4268774703557412
2.0,76.53867871259176,0.9771315640880758
3.0,76.4257481648786,0.9431112365895018
inf,79.48616600790514,1.4968238283455548


==> figures/xyeps/model=gat,dataset=lastfm,y_eps=2.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,65.957086391869,2.9450169395821497
0.1,69.04009034443818,4.212450592885382
1.0,78.3116883116883,1.1352343308865116
2.0,80.94297007340485,1.3666007905138289
3.0,79.18690005646528,1.123800112930546
inf,84.73178994918125,1.366459627329185


==> figures/xyeps/model=gat,dataset=lastfm,y_eps=3.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,68.16487859966121,2.5863918690005505
0.1,73.04912478825524,2.0929559570863816
1.0,80.48560135516658,0.7454827780914712
2.0,85.45454545454547,0.6551383399209385
3.0,86.08130999435348,0.2626341050254126
inf,85.85544889892716,1.1549265951439909


==> figures/xyeps/model=gat,dataset=lastfm,y_eps=inf.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,60.81874647092038,4.3990683229813605
0.1,72.33201581027667,1.050324675324681
1.0,80.28797289666855,1.8239695087521144
2.0,87.15979672501412,0.0959909655561901
3.0,85.88368153585546,2.365965556182936
inf,88.29474872953134,0.0875917560700187


==> figures/xyeps/model=gat,dataset=pubmed,y_eps=1.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,76.112801785352,0.9559494826536792
0.1,76.70318523026984,0.467665855143025
1.0,76.08642726719417,0.2091194968553438
2.0,75.77601947656726,0.4717995536619952
3.0,76.11077297626294,0.331837086630145
inf,83.88922702373706,0.5763339419760527


==> figures/xyeps/model=gat,dataset=pubmed,y_eps=2.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,77.82511665652262,0.2891306553053354
0.1,80.28403327246905,0.5559951308581859
1.0,81.16047879894502,0.3094187461959876
2.0,81.31466828971394,0.2729509028200425
3.0,81.36538851694056,0.3267143436802584
inf,86.20815581253805,0.1897443700547825


==> figures/xyeps/model=gat,dataset=pubmed,y_eps=3.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,78.06654493812133,0.3267143436802584
0.1,81.35321566240617,0.2759941164536386
1.0,82.59484682491377,0.160326638263335
2.0,82.52180969770744,0.1532004463379905
3.0,82.58267397037939,0.2222560357070477
inf,86.91012375735443,0.1481284236153328


==> figures/xyeps/model=gat,dataset=pubmed,y_eps=inf.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,76.71941570298235,0.4322377764252323
0.1,83.2542097788598,0.1044836680868286
1.0,82.79367011564213,0.1126242645567003
2.0,82.54006897950902,0.1957800770947457
3.0,82.38993710691823,0.0923108135524444
inf,87.79062690200851,0.1471900994116453


==> figures/xyeps/model=gcn,dataset=cora,y_eps=1.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,65.42097488921713,3.08807237813884
0.1,61.40324963072378,1.4558714918759286
1.0,68.67060561299851,1.5733013293943827
2.0,70.08862629246677,1.1971935007385497
3.0,70.11816838995568,1.4846750369276125
inf,74.09158050221565,1.4920605612998514


==> figures/xyeps/model=gcn,dataset=cora,y_eps=2.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,68.53766617429838,3.5249261447562645
0.1,78.50812407680945,1.0637001477104846
1.0,79.08419497784342,0.901218611521422
2.0,78.93648449039883,0.6277695716395897
3.0,78.71491875923189,0.6057976366321967
inf,83.87001477104874,0.5467134416543615


==> figures/xyeps/model=gcn,dataset=cora,y_eps=3.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,72.98375184638111,2.3786927621861267
0.1,80.90103397341213,0.5317577548005872
1.0,81.99409158050221,0.5688700147710506
2.0,82.43722304283605,0.5688700147710506
3.0,82.31905465288035,0.399002954209756
inf,85.9231905465288,0.4802437223042873


==> figures/xyeps/model=gcn,dataset=cora,y_eps=inf.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,72.23042836041358,1.5659158050221578
0.1,78.24224519940915,1.1598966026587831
1.0,84.74150664697193,0.5319423929098903
2.0,84.84490398818318,0.5982274741506686
3.0,84.75627769571639,0.3028064992614574
inf,87.42983751846381,0.1626661742983728


==> figures/xyeps/model=gcn,dataset=facebook,y_eps=1.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,85.0498398006408,0.3907084371662464
0.1,84.99110003559986,0.2057449270202909
1.0,84.9626201495194,0.4344072623709607
2.0,84.85226059095764,0.2714934140263452
3.0,85.00711997152011,0.4832903168387261
inf,88.82164471342115,0.3667007831968547


==> figures/xyeps/model=gcn,dataset=facebook,y_eps=2.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,90.54823780704876,0.2698246707013254
0.1,90.89177643289426,0.1664738341046643
1.0,90.8882164471342,0.1655393378426524
2.0,90.70665717337133,0.2510234959060256
3.0,90.7119971520114,0.2180936276254854
inf,92.44749021003916,0.1557716269134914


==> figures/xyeps/model=gcn,dataset=facebook,y_eps=3.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,91.48273406906374,0.1264239943040195
0.1,92.35849056603774,0.1148317906728308
1.0,92.04165183339266,0.1290494838020635
2.0,92.14489142043432,0.2589889640441498
3.0,92.1377714489142,0.1077340690637172
inf,93.0259878960484,0.1237540049839793


==> figures/xyeps/model=gcn,dataset=facebook,y_eps=inf.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,88.00284798860805,0.5554022783908721
0.1,92.69134923460304,0.062299750801003
1.0,93.0687077251691,0.1415316838732678
2.0,93.16126735493056,0.0436098255607078
3.0,93.01708793164828,0.1032840868636597
inf,93.70416518333928,0.0552020291918893


==> figures/xyeps/model=gcn,dataset=lastfm,y_eps=1.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,78.45285149632974,1.951298701298704
0.1,79.90965556182948,2.0046583850931654
1.0,82.772444946358,0.4997882552230379
2.0,82.25861095426313,0.6156126482213509
3.0,81.78430265386787,0.7652456239412686
inf,75.97402597402598,1.905773574251832


==> figures/xyeps/model=gcn,dataset=lastfm,y_eps=2.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,79.6781479390175,1.973743647656697
0.1,85.42631281761717,0.3078063241106719
1.0,85.96837944664031,0.2147092038396394
2.0,85.94014680971202,0.1270468661772952
3.0,85.82156973461322,0.2117447769621634
inf,84.54545454545453,1.2478825522303725


==> figures/xyeps/model=gcn,dataset=lastfm,y_eps=3.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,82.51835121400339,1.8864342179559657
0.1,85.46019198193112,0.937394127611512
1.0,86.48785996612085,0.2117447769621705
2.0,86.35798983625071,0.2005928853754923
3.0,86.43704121964991,0.2259316770186359
inf,87.92207792207792,0.1552795031055893


==> figures/xyeps/model=gcn,dataset=lastfm,y_eps=inf.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,77.87690570299266,2.1693958215697293
0.1,84.03162055335967,0.6071428571428683
1.0,86.77583286278937,0.2513410502540978
2.0,87.23884810841334,0.1552795031055893
3.0,87.32919254658385,0.1412337662337606
inf,89.70638057594579,0.0846979107848682


==> figures/xyeps/model=gcn,dataset=pubmed,y_eps=1.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,79.14992899168188,0.3784489754514055
0.1,77.2448772570501,0.2586985189693678
1.0,76.36234530330697,0.4240464597281317
2.0,76.37046053966321,0.4068015824710826
3.0,76.46175694867114,0.4516129032258078
inf,86.19598295800367,0.3134763643741252


==> figures/xyeps/model=gcn,dataset=pubmed,y_eps=2.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,82.17488334347738,0.1156421180766855
0.1,81.88273483465206,0.157258064516121
1.0,81.66565226212215,0.3266636234530296
2.0,81.7589774802191,0.1785859200649255
3.0,81.63116250760804,0.2830188679245253
inf,87.2286467843376,0.2628068573747129


==> figures/xyeps/model=gcn,dataset=pubmed,y_eps=3.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,82.85656319740313,0.1389734226009409
0.1,82.696287279367,0.1785605599513147
1.0,82.5420977885981,0.16641306553052
2.0,82.58064516129033,0.0841955771961906
3.0,82.48326232501522,0.1501318725907836
inf,87.72570501115845,0.1156928383039144


==> figures/xyeps/model=gcn,dataset=pubmed,y_eps=inf.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,81.98620409819436,0.294253398255222
0.1,83.01481030635017,0.177596875634002
1.0,82.67194157029824,0.1846723473321248
2.0,82.42848447961046,0.1816291336985074
3.0,82.36559139784947,0.1460742544126532
inf,88.9186447555285,0.0568320146074228


==> figures/xyeps/model=sage,dataset=cora,y_eps=1.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,63.02806499261448,4.055760709010343
0.1,62.40768094534712,2.045974889217131
1.0,69.29098966026588,1.1894387001477185
2.0,69.32053175775481,1.3591211225997029
3.0,69.8818316100443,1.4998153618906898
inf,74.85967503692763,1.514586410635154


==> figures/xyeps/model=sage,dataset=cora,y_eps=2.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,67.7843426883309,1.9281757754800568
0.1,77.34121122599704,0.7754800590841882
1.0,78.43426883308715,0.6942392909896569
2.0,78.53766617429838,0.5984121122599575
3.0,78.5672082717873,0.8203471196455041
inf,83.36779911373706,0.9161742983751822


==> figures/xyeps/model=sage,dataset=cora,y_eps=3.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,68.301329394387,2.282127031019193
0.1,79.66026587887741,1.0561299852289563
1.0,82.40768094534712,0.6057976366322038
2.0,82.51107828655836,0.5096011816839123
3.0,82.14180206794683,0.4652880354505129
inf,85.84933530280651,0.4802437223042943


==> figures/xyeps/model=sage,dataset=cora,y_eps=inf.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,68.02067946824226,2.8659527326440117
0.1,64.62333825701626,3.1691285081240643
1.0,83.92909896602659,0.4062038404726777
2.0,84.01772525849336,0.2512924667651433
3.0,84.31314623338258,0.3618906942392783
inf,87.75480059084195,0.2293205317577502


==> figures/xyeps/model=sage,dataset=facebook,y_eps=1.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,84.9501601993592,0.4477572089711543
0.1,85.07653969384123,0.2340913136347424
1.0,84.89142043431825,0.1976237095051658
2.0,84.97330010679957,0.23420256318974
3.0,84.92168031327874,0.2252358490565953
inf,88.23246707013172,0.4219473122107473


==> figures/xyeps/model=sage,dataset=facebook,y_eps=2.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,90.1067995728017,0.1851860092559647
0.1,90.8810964756141,0.1780437878248477
1.0,90.6568173727305,0.1353017087931647
2.0,90.64791740833036,0.1148540405838432
3.0,90.6817372730509,0.0810119259522892
inf,92.45461018155927,0.1744393022427886


==> figures/xyeps/model=sage,dataset=facebook,y_eps=3.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,91.08223567105732,0.2358713065147668
0.1,92.2570309718761,0.0987896048415777
1.0,91.77999288002847,0.1183917764328868
2.0,91.9508721965112,0.1326539693841226
3.0,92.14311142755427,0.0729797080811636
inf,93.28942684229264,0.1424216803132765


==> figures/xyeps/model=sage,dataset=facebook,y_eps=inf.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,85.78853684585263,0.4432627269490936
0.1,90.99145603417584,0.3597143111427598
1.0,92.65218939124244,0.1264239943040195
2.0,92.91384834460662,0.0676619793520885
3.0,92.94232823068708,0.0881763972944043
inf,93.9444642221431,0.0427198291206849


==> figures/xyeps/model=sage,dataset=lastfm,y_eps=1.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,76.87747035573122,4.312182382834543
0.1,81.24223602484471,1.3383681535855487
1.0,82.06662902315075,0.9996470920383942
2.0,82.0214568040655,0.4235601355166594
3.0,82.10050818746471,0.584486166007899
inf,78.05759457933371,2.2561405985319


==> figures/xyeps/model=sage,dataset=lastfm,y_eps=2.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,75.72557876905702,2.6427865612648205
0.1,84.48334274421231,1.2113212874082393
1.0,85.66911349520045,0.6974167137210543
2.0,86.1038961038961,0.2032749858836808
3.0,85.87238848108413,0.2371541501976253
inf,85.73122529644267,0.8839638622247321


==> figures/xyeps/model=sage,dataset=lastfm,y_eps=3.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,76.86617730095989,4.631070016939574
0.1,84.9124788255223,0.9289949181253476
1.0,86.5330321852061,0.2315782044042933
2.0,86.22247317899492,0.262704686617738
3.0,86.2394127611519,0.2711038961038952
inf,87.56070016939583,0.1807594579333624


==> figures/xyeps/model=sage,dataset=lastfm,y_eps=inf.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,75.57312252964427,1.575663466967811
0.1,85.29079616036138,0.4208074534161454
1.0,84.87859966120837,0.849943534726151
2.0,85.90062111801242,1.081662902315081
3.0,85.43760587238849,1.2819028797289675
inf,89.31112365894975,0.1129305477131552


==> figures/xyeps/model=sage,dataset=pubmed,y_eps=1.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,78.90038547372691,0.2404392371677843
0.1,76.47190099411645,0.3582116047879964
1.0,74.94420775005071,0.3084297017650641
2.0,75.04564820450396,0.3743659971596571
3.0,75.20998174071819,0.3114729153986602
inf,82.27429498884155,0.6138669101237539


==> figures/xyeps/model=sage,dataset=pubmed,y_eps=2.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,81.62304727125176,0.1704706837086647
0.1,81.19902617163726,0.251623047271245
1.0,80.99208764455265,0.1907841347129348
2.0,81.10570095354026,0.2658247108947051
3.0,81.12801785351999,0.1156674781903035
inf,86.25887603976466,0.1411036721444603


==> figures/xyeps/model=sage,dataset=pubmed,y_eps=3.0.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,82.07750050720227,0.1644096165550905
0.1,81.9314262527896,0.2120612700344892
1.0,82.23980523432745,0.1166565226212128
2.0,82.18096977074457,0.1592615134915789
3.0,82.17488334347738,0.1836325826739653
inf,87.15966727530937,0.1318725907892144


==> figures/xyeps/model=sage,dataset=pubmed,y_eps=inf.csv <==
x_eps,test/acc_mean,test/acc_ci
0.01,78.94907689186446,0.7498731994319385
0.1,82.71048894299047,0.2059241225400683
1.0,82.86264962467031,0.157283424629739
2.0,82.90119699736256,0.0710083181172649
3.0,82.73280584297018,0.1136386691012418
inf,88.94299046459727,0.0385473726922356

